High-Dimensional Bayesian Optimization Using Both Random and Supervised Embeddings

Bayesian optimization (BO) is one of the most powerful strategies to solve computationally expensive-to-evaluate blackbox optimization problems. However, BO methods are conventionally used for optimization problems of small dimension because of the curse of dimensionality. In this paper, a high-dimensionnal optimization method incorporating linear embedding subspaces of small dimension is proposed to efficiently perform the optimization. An adaptive learning strategy for these linear embeddings is carried out in conjunction with the optimization. The resulting BO method, named efficient global optimization coupled with random and supervised embedding (EGORSE), combines in an adaptive way both random and supervised linear embeddings. EGORSE has been compared to state-of-the-art algorithms and tested on academic examples with a number of design variables ranging from 10 to 600. The obtained results show the high potential of EGORSE to solve high-dimensional blackbox optimization problems, in terms of both CPU time and the limited number of calls to the expensive blackbox simulation.

==> sample.txt <==
@article{vatistas1986reverse,
  title={Reverse Flow Radius in Vortex Chambers},
  author={Vatistas, G H and Lin, S and Kwok, C K},
  journal={AIAA Journal},
  volume={24},
  number={11},
  pages={1872, 1873},
  year={1986},
  publisher={American Institute of Aeronautics and Astronautics},
  doi = {10.2514/3.13046}
}

@article{dornheim1996planetary,
  title={Planetary Flight Surge Faces Budget Realities},
  author={Dornheim, Michael A},
  journal={Aviation Week \& Space Technology},
  volume={145},
  number={24},
  pages={44--46},
  year={1996}
}

@article{terster1997nasa,
  title={NASA Considers Switch to Delta 2},
  author={Terster, W},
  journal={Space News},
  volume={8},
  number={2},
  pages={13--19},
  year={1997}
}

@inbook{peyret2012computational,
  title={Computational Methods for Fluid Flow},
  edition={2},
  author={Peyret, Roger and Taylor, Thomas D},
  year={1983},
  publisher={Springer-Verlag},
  address={New York},
  chapter={7, 14}
}

@inbook{oates1997aerothermodynamics,
  title={Aerothermodynamics of Gas Turbine and Rocket Propulsion},
  series={AIAA Education Series},
  editor={Oates, Gordon C},
  year={1984},
  publisher={AIAA},
  address={New York},
  pages={19, 136},
}

@incollection{volpe1994techniques,
  title={Techniques for Collision Prevention, Impact Stability, and Force Control by Space Manipulators},
  author={Volpe, Richard},
  booktitle={Teleoperation and Robotics in Space},
  series={Progress in Astronautics and Aeronautics},
  editor={S. B. Skaar and C. F. Ruoff},
  pages={175--212},
  year={1994},
  publisher={AIAA},
  address={Washington, DC}
}

@article{YDIOUANE_2023,
	title = {{TREGO: a trust-region framework for efficient global optimization}},
	author = {Y. Diouane and V. Picheny and R. Le Riche and A. Scotto Di Perrotolo},
	journal = "Journal of Global Optimization",
	year = {2023},
		volume = {86},
  	pages = {1--23},
}

@inproceedings{SciTech_cat,
author = {P. Saves and E. {Nguyen Van} and N. Bartoli and Y. Diouane and T. Lefebvre and C. David and S. Defoort and J. Morlier},
title = {Bayesian optimization for mixed variables using an adaptive dimension reduction process: applications to aircraft design},
booktitle = {{AIAA} SciTech 2022},
year = {2022},
}

@article{hellandStructurePartialLeast1988,
  title = {On the Structure of Partial Least Squares Regression},
  author = {Helland, I. S.},
  year = {1988},
  volume = {17},
  pages = {581--607},
  journal = {Communications in statistics-Simulation and Computation}
}

@inproceedings{thompsonspacecraft,
  title={Spacecraft Thermal Control, Design, and Operation},
  author={Thompson, C M},
  booktitle={AIAA Guidance, Navigation, and Control Conference},
  series={CP849},
  volume={1},
  year={1989},
  pages={103--115},
  publisher={AIAA},
  address={Washington, DC}
}

@proceedings{chi1993fluid,
  title={Fluid Mechanics Proceedings},
  editor={Chi, Y},
  series={NASA SP-255},
  year={1993}
}

@article{brandis2016nonequi,
  title={Nonequilibrium Radiation for Earth Entry},
  author={Aaron M. Brandis and Christopher O. Johnston and Brett A. Cruden},
  journal={AIAA Paper 2016--3690},
  year={June 2016},
  doi={10.2514/6.2016-3690}
}


@inproceedings{nayebiFrameworkBayesianOptimization2019,
  title = {A {{Framework}} for {{Bayesian Optimization}} in {{Embedded Subspaces}}},
  booktitle = {Proceedings of the 36th International {{Conference}} on {{Machine Learning}}},
  author = {Nayebi, A. and Munteanu, A. and Poloczek, M.},
  year = {2019},
  pages = {4752--4761}
}

@article{binoisChoiceLowdimensionalDomain2020,
  title = {On the Choice of the Low-Dimensional Domain for Global Optimization via Random Embeddings},
  author = {Binois, M. and Ginsbourger, D. and Roustant, O.},
  year = {2020},
  volume = {76},
  pages = {69--90},
  journal = {Journal of global optimization}
}
